Holography of Broken U(1) Symmetry

We examine the Abelian Higgs model in (d+1)-dimensional anti-de Sitter space with an ultraviolet brane. The gauge symmetry is broken by a bulk Higgs vacuum expectation value triggered on the brane. We propose two separate Goldstone boson equivalence theorems for the boundary and bulk degrees of freedom. We compute the holographic self-energy of the gauge field and show that its spectrum is either a continuum, gapped continuum, or a discretuum as a function of the Higgs bulk mass. When the Higgs has no bulk mass, the AdS isometries are unbroken. We find in that case that the dual CFT has a non-conserved U(1) current whose anomalous dimension is proportional to the square of the Higgs vacuum expectation value. When the Higgs background weakly breaks the AdS isometries, we present an adapted WKB method to solve the gauge field equations. We show that the U(1) current dimension runs logarithmically with the energy scale in accordance with a nearly-marginal U(1)-breaking deformation of the CFT.

==> WarpedDarkPhoton_bib.txt <==
@article{Karch:2023wui,
    author = "Karch, Andreas and Wang, Mianqi and Youssef, Merna",
    title = "{AdS Higgs mechanism from double trace deformed CFT}",
    eprint = "2311.10135",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "UTWI-43-2023",
    month = "11",
    year = "2023"
}

@article{DeWolfe:1999cp,
    author = "DeWolfe, O. and Freedman, D. Z. and Gubser, S. S. and Karch, A.",
    title = "{Modeling the fifth-dimension with scalars and gravity}",
    eprint = "hep-th/9909134",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-99-A048, MIT-CTP-2903",
    doi = "10.1103/PhysRevD.62.046008",
    journal = "Phys. Rev. D",
    volume = "62",
    pages = "046008",
    year = "2000"
}

@article{Hartnoll:2008kx,
    author = "Hartnoll, Sean A. and Herzog, Christopher P. and Horowitz, Gary T.",
    title = "{Holographic Superconductors}",
    eprint = "0810.1563",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1088/1126-6708/2008/12/015",
    journal = "JHEP",
    volume = "12",
    pages = "015",
    year = "2008"
}

@article{Klebanov:1999tb,
    author = "Klebanov, Igor R. and Witten, Edward",
    title = "{\AdS / \CFT correspondence and symmetry breaking}",
    eprint = "hep-th/9905104",
    archivePrefix = "arXiv",
    reportNumber = "PUPT-1863, IASSNS-HEP-99-49",
    doi = "10.1016/S0550-3213(99)00387-9",
    journal = "Nucl. Phys. B",
    volume = "556",
    pages = "89--114",
    year = "1999"
}

@unpublished{Fichet_WIP,
  author = "Fichet, Sylvain",
  note   = "\emph{In preparation}",
  month  = "",
  year   = "2023"
}

@unpublished{ContinuumDarkPhotonPheno,
  author = "Chaffey, Ian and Fichet, Sylvain and Tanedo, Philip",
  title  = "Continuum Dark Photon",
  note   = "\emph{In preparation}",
  month  = "",
  year   = "2023"
}

@book{Weinberg:1996kr,
    author = "Weinberg, Steven",
    title = "{The quantum theory of fields. Vol. 2: Modern applications}",
    doi = "10.1017/CBO9781139644174",
    isbn = "978-1-139-63247-8, 978-0-521-67054-8, 978-0-521-55002-4",
    publisher = "Cambridge University Press",
    month = "8",
    year = "2013"
}

@article{Denner:2006ic,
    author = "Denner, Ansgar and Dittmaier, S.",
    editor = "Blumlein, J. and Moch, S. and Riemann, T.",
    title = "{The Complex-mass scheme for perturbative calculations with unstable particles}",
    eprint = "hep-ph/0605312",
    archivePrefix = "arXiv",
    reportNumber = "MPP-2006-67, PSI-PR-06-08",
    doi = "10.1016/j.nuclphysbps.2006.09.025",
    journal = "Nucl. Phys. B Proc. Suppl.",
    volume = "160",
    pages = "22--26",
    year = "2006"
}

@article{Arkani-Hamed:2001kyx,
    author = "Arkani-Hamed, Nima and Cohen, Andrew G. and Georgi, Howard",
    title = "{(De)constructing dimensions}",
    eprint = "hep-th/0104005",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-01-A015, BUHEP-01-05, LBNL-47676, UCB-PTH-01-11",
    doi = "10.1103/PhysRevLett.86.4757",
    journal = "Phys. Rev. Lett.",
    volume = "86",
    pages = "4757--4761",
    year = "2001"
}

@article{Hill:2000mu,
    author = "Hill, Christopher T. and Pokorski, Stefan and Wang, Jing",
    title = "{Gauge Invariant Effective Lagrangian for Kaluza-Klein Modes}",
    eprint = "hep-th/0104035",
    archivePrefix = "arXiv",
    reportNumber = "FERMILAB-PUB-01-043-T",
    doi = "10.1103/PhysRevD.64.105005",
    journal = "Phys. Rev. D",
    volume = "64",
    pages = "105005",
    year = "2001"
}

@article{Batell:2006pe,
    author = "Batell, Brian and Larkoski, Andrew",
    title = "{Holography with Schrodinger potentials}",
    eprint = "hep-th/0610218",
    archivePrefix = "arXiv",
    reportNumber = "UMN-TH-2524-06",
    doi = "10.1016/j.aop.2007.08.001",
    journal = "Annals Phys.",
    volume = "322",
    pages = "2776--2794",
    year = "2007"
}

@article{Panico:2007qd,
    author = "Panico, Giuliano and Wulzer, Andrea",
    title = "{Effective action and holography in 5D gauge theories}",
    eprint = "hep-th/0703287",
    archivePrefix = "arXiv",
    reportNumber = "UAB-FT-629, SISSA-18-2007-EP",
    doi = "10.1088/1126-6708/2007/05/060",
    journal = "JHEP",
    volume = "05",
    pages = "060",
    year = "2007"
}

@article{Cacciapaglia:2005pa,
    author = "Cacciapaglia, Giacomo and Csaki, Csaba and Grojean, Christophe and Reece, Matthew and Terning, John",
    title = "{Top and bottom: A Brane of their own}",
    eprint = "hep-ph/0505001",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.72.095018",
    journal = "Phys. Rev. D",
    volume = "72",
    pages = "095018",
    year = "2005"
}

@article{Muck:2001yv,
    author = "Muck, Alexander and Pilaftsis, Apostolos and Ruckl, Reinhold",
    title = "{Minimal higher dimensional extensions of the standard model and electroweak observables}",
    eprint = "hep-ph/0110391",
    archivePrefix = "arXiv",
    reportNumber = "MC-TH-2001-010, WUE-ITP-2001-030",
    doi = "10.1103/PhysRevD.65.085037",
    journal = "Phys. Rev. D",
    volume = "65",
    pages = "085037",
    year = "2002"
}

@article{PhysRev.156.1665,
  title = {Infinite Multiplets and the Hydrogen Atom},
  author = {Fronsdal, C.},
  journal = {Phys. Rev.},
  volume = {156},
  issue = {5},
  pages = {1665--1677},
  numpages = {0},
  year = {1967},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRev.156.1665},
  url = {https://link.aps.org/doi/10.1103/PhysRev.156.1665}
}


@article{Rizzo:2020ybl,
    author = "Rizzo, Thomas G. and Wojcik, George N.",
    title = "{Kinetic Mixing, Dark Photons and Extra Dimensions Iii: Brane Localized Dark Matter}",
    eprint = "2006.06858",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "6",
    year = "2020"
}



@article{Rizzo:2018joy,
    author = "Rizzo, Thomas G.",
    title = "{Kinetic Mixing, Dark Photons and Extra Dimensions. Part Ii: Fermionic Dark Matter}",
    eprint = "1805.08150",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "SLAC-PUB-17178",
    doi = "10.1007/JHEP10(2018)069",
    journal = "JHEP",
    volume = "10",
    pages = "069",
    year = "2018"
}



@inproceedings{Rizzo:2018obe,
    author = "Rizzo, Thomas G.",
    title = "{Dark Photons, Kinetic Mixing and Light Dark Matter from 5-D}",
    booktitle = "{53Rd Rencontres De Moriond on Electroweak Interactions and Unified Theories}",
    eprint = "1804.03560",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "SLAC-PUB-17245",
    pages = "227--232",
    year = "2018"
}



@article{Rizzo:2018ntg,
    author = "Rizzo, Thomas G.",
    title = "{Kinetic Mixing, Dark Photons and an Extra Dimension. Part I}",
    eprint = "1801.08525",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "SLAC-PUB-17178",
    doi = "10.1007/JHEP07(2018)118",
    journal = "JHEP",
    volume = "07",
    pages = "118",
    year = "2018"
}



@article{Gherghetta:2010cq,
    author = "Gherghetta, Tony and von Harling, Benedict",
    title = "{A Warped Model of Dark Matter}",
    eprint = "1002.2967",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP04(2010)039",
    journal = "JHEP",
    volume = "04",
    pages = "039",
    year = "2010"
}



@article{McDonald:2010iq,
    author = "McDonald, Kristian L. and Morrissey, David E.",
    title = "{Low-Energy Probes of a Warped Extra Dimension}",
    eprint = "1002.3361",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP05(2010)056",
    journal = "JHEP",
    volume = "05",
    pages = "056",
    year = "2010"
}



@article{McDonald:2010fe,
    author = "McDonald, Kristian L. and Morrissey, David E.",
    title = "{Low-Energy Signals from Kinetic Mixing with a Warped Abelian Hidden Sector}",
    eprint = "1010.5999",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP02(2011)087",
    journal = "JHEP",
    volume = "02",
    pages = "087",
    year = "2011"
}



@article{vonHarling:2012sz,
    author = "von Harling, Benedict and McDonald, Kristian L.",
    title = "{Secluded Dark Matter Coupled to a Hidden CFT}",
    eprint = "1203.6646",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP08(2012)048",
    journal = "JHEP",
    volume = "08",
    pages = "048",
    year = "2012"
}



@article{Friedland:2009iy,
    author = "Friedland, Alexander and Giannotti, Maurizio and Graesser, Michael",
    title = "{On the R$S^2$ Realization of Unparticles}",
    eprint = "0902.3676",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "LA-UR-08-3550",
    doi = "10.1016/j.physletb.2009.06.012",
    journal = "Phys. Lett. B",
    volume = "678",
    pages = "149--155",
    year = "2009"
}



@article{Friedland:2009zg,
    author = "Friedland, Alexander and Giannotti, Maurizio and Graesser, Michael L.",
    title = "{Vector Bosons in the Randall-Sundrum 2 and Lykken-Randall Models and Unparticles}",
    eprint = "0905.2607",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "LA-UR-08-08093",
    doi = "10.1088/1126-6708/2009/09/033",
    journal = "JHEP",
    volume = "09",
    pages = "033",
    year = "2009"
}



@article{Cacciapaglia:2008ns,
    author = "Cacciapaglia, Giacomo and Marandella, Guido and Terning, John",
    title = "{The AdS/CFT/Unparticle Correspondence}",
    eprint = "0804.0424",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2009/02/049",
    journal = "JHEP",
    volume = "02",
    pages = "049",
    year = "2009"
}



@article{Archer:2014jca,
    author = "Archer, Paul R. and Carena, Marcela and Carmona, Adrian and Neubert, Matthias",
    title = "{Higgs Production and Decay in Models of a Warped Extra Dimension with a Bulk Higgs}",
    eprint = "1408.5406",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MITP-14-040, FERMILAB-PUB-14-561-T",
    doi = "10.1007/JHEP01(2015)060",
    journal = "JHEP",
    volume = "01",
    pages = "060",
    year = "2015"
}



@article{Archer:2012qa,
    author = "Archer, Paul R.",
    title = "{The Fermion Mass Hierarchy in Models with Warped Extra Dimensions and a Bulk Higgs}",
    eprint = "1204.4730",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MZ-TH-12-17",
    doi = "10.1007/JHEP09(2012)095",
    journal = "JHEP",
    volume = "09",
    pages = "095",
    year = "2012"
}




@article{Cacciapaglia:2006mz,
    author = "Cacciapaglia, Giacomo and Csaki, Csaba and Marandella, Guido and Terning, John",
    title = "{The Gaugephobic Higgs}",
    eprint = "hep-ph/0611358",
    archivePrefix = "arXiv",
    doi = "10.1088/1126-6708/2007/02/036",
    journal = "JHEP",
    volume = "02",
    pages = "036",
    year = "2007"
}



@article{Davoudiasl:2005uu,
    author = "Davoudiasl, Hooman and Lillie, Ben and Rizzo, Thomas G.",
    title = "{Off-The-Wall Higgs in the Universal Randall-Sundrum Model}",
    eprint = "hep-ph/0508279",
    archivePrefix = "arXiv",
    reportNumber = "MADPH-05-1432, SLAC-PUB-11357",
    doi = "10.1088/1126-6708/2006/08/042",
    journal = "JHEP",
    volume = "08",
    pages = "042",
    year = "2006"
}



@article{Csaki:2003dt,
    author = "Csaki, Csaba and Grojean, Christophe and Murayama, Hitoshi and Pilo, Luigi and Terning, John",
    title = "{Gauge Theories on an Interval: Unitarity without a Higgs}",
    eprint = "hep-ph/0305237",
    archivePrefix = "arXiv",
    reportNumber = "SACLAY-T03-061",
    doi = "10.1103/PhysRevD.69.055006",
    journal = "Phys. Rev. D",
    volume = "69",
    pages = "055006",
    year = "2004"
}



@article{Cui:2009dv,
    author = "Cui, Yanou and Gherghetta, Tony and Wells, James D.",
    title = "{Emergent Electroweak Symmetry Breaking with Composite W, Z Bosons}",
    eprint = "0907.0906",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2009/11/080",
    journal = "JHEP",
    volume = "11",
    pages = "080",
    year = "2009"
}

@article{Fichet:2019owx,
    author = "Fichet, Sylvain",
    title = "{Braneworld effective field theories \textemdash{} holography, consistency and conformal effects}",
    eprint = "1912.12316",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP04(2020)016",
    journal = "JHEP",
    volume = "04",
    pages = "016",
    year = "2020"
}

@article{Betzios:2020sgd,
    author = "Betzios, P. and Kiritsis, E. and Niarchos, V. and Papadoulaki, O.",
    title = "{Global symmetries, hidden sectors and emergent (dark) vector interactions}",
    eprint = "2006.01840",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CCTP-2020-6, ITCP-IPP-2020/6",
    doi = "10.1007/JHEP12(2020)053",
    journal = "JHEP",
    volume = "12",
    pages = "053",
    year = "2020"
}

@article{Chaffey:2021tmj,
    author = "Chaffey, Ian and Fichet, Sylvain and Tanedo, Philip",
    title = "{Continuum-Mediated Self-Interacting Dark Matter}",
    eprint = "2102.05674",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-2021-FLIP-MSE-6",
    month = "2",
    year = "2021"
}


%%%%%% CFT stuff

@article{Minwalla:1997ka,
    author = "Minwalla, Shiraz",
    title = "{Restrictions imposed by superconformal invariance on quantum field theories}",
    eprint = "hep-th/9712074",
    archivePrefix = "arXiv",
    reportNumber = "PUPT-1748",
    doi = "10.4310/ATMP.1998.v2.n4.a4",
    journal = "Adv. Theor. Math. Phys.",
    volume = "2",
    pages = "783--851",
    year = "1998"
}

@article{Behan:2017mwi,
    author = "Behan, Connor",
    title = "{Conformal manifolds: ODEs from OPEs}",
    eprint = "1709.03967",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "YITP-SB-17-34",
    doi = "10.1007/JHEP03(2018)127",
    journal = "JHEP",
    volume = "03",
    pages = "127",
    year = "2018"
}

@article{Randall:2001gb,
    author = "Randall, Lisa and Schwartz, Matthew D.",
    title = "{Quantum field theory and unification in AdS5}",
    eprint = "hep-th/0108114",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-3176",
    doi = "10.1088/1126-6708/2001/11/003",
    journal = "JHEP",
    volume = "11",
    pages = "003",
    year = "2001"
}

% soft walls



@article{Karch:2006pv,
      author         = "Karch, Andreas and Katz, Emanuel and Son, Dam T. and
                        Stephanov, Mikhail A.",
      title          = "{Linear confinement and AdS/QCD}",
      journal        = "Phys. Rev.",
      volume         = "D74",
      year           = "2006",
      pages          = "015005",
      doi            = "10.1103/PhysRevD.74.015005",
      eprint         = "hep-ph/0602229",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "BUHEP-06-02, INT-PUB-06-04",
      SLACcitation   = "%%CITATION = HEP-PH/0602229;%%"
}



@article{Batell:2008zm,
      author         = "Batell, Brian and Gherghetta, Tony",
      title          = "{Dynamical Soft-Wall AdS/QCD}",
      journal        = "Phys. Rev.",
      volume         = "D78",
      year           = "2008",
      pages          = "026002",
      doi            = "10.1103/PhysRevD.78.026002",
      eprint         = "0801.4383",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "UMN-TH-2535-08",
      SLACcitation   = "%%CITATION = ARXIV:0801.4383;%%"
}



@article{Gursoy:2007cb,
      author         = "Gursoy, U. and Kiritsis, E.",
      title          = "{Exploring improved holographic theories for QCD: Part
                        I}",
      journal        = "JHEP",
      volume         = "02",
      year           = "2008",
      pages          = "032",
      doi            = "10.1088/1126-6708/2008/02/032",
      eprint         = "0707.1324",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "CPHT-RR027-0507",
      SLACcitation   = "%%CITATION = ARXIV:0707.1324;%%"
}



@article{Gursoy:2007er,
      author         = "Gursoy, U. and Kiritsis, E. and Nitti, F.",
      title          = "{Exploring improved holographic theories for QCD: Part
                        II}",
      journal        = "JHEP",
      volume         = "02",
      year           = "2008",
      pages          = "019",
      doi            = "10.1088/1126-6708/2008/02/019",
      eprint         = "0707.1349",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "CPHT-RR028-0507",
      SLACcitation   = "%%CITATION = ARXIV:0707.1349;%%"
}

@article{Gubser:2008ny,
    author = "Gubser, Steven S. and Nellore, Abhinav",
    title = "{Mimicking the QCD equation of state with a dual black hole}",
    eprint = "0804.0434",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "PUPT-2265",
    doi = "10.1103/PhysRevD.78.086007",
    journal = "Phys. Rev. D",
    volume = "78",
    pages = "086007",
    year = "2008"
}



@article{Falkowski:2008fz,
      author         = "Falkowski, Adam and Perez-Victoria, Manuel",
      title          = "{Electroweak Breaking on a Soft Wall}",
      journal        = "JHEP",
      volume         = "12",
      year           = "2008",
      pages          = "107",
      doi            = "10.1088/1126-6708/2008/12/107",
      eprint         = "0806.1737",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:0806.1737;%%"
}



@article{Batell:2008me,
      author         = "Batell, Brian and Gherghetta, Tony and Sword, Daniel",
      title          = "{The Soft-Wall Standard Model}",
      journal        = "Phys. Rev.",
      volume         = "D78",
      year           = "2008",
      pages          = "116011",
      doi            = "10.1103/PhysRevD.78.116011",
      eprint         = "0808.3977",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "UMN-TH-2712-08",
      SLACcitation   = "%%CITATION = ARXIV:0808.3977;%%"
}


@article{Cabrer:2009we,
      author         = "Cabrer, Joan A. and von Gersdorff, Gero and Quiros,
                        Mariano",
      title          = "{Soft-Wall Stabilization}",
      journal        = "New J. Phys.",
      volume         = "12",
      year           = "2010",
      pages          = "075012",
      doi            = "10.1088/1367-2630/12/7/075012",
      eprint         = "0907.5361",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CERN-PH-TH-2009-141",
      SLACcitation   = "%%CITATION = ARXIV:0907.5361;%%"
}

@article{vonGersdorff:2010ht,
      author         = "von Gersdorff, Gero",
      title          = "{From Soft Walls to Infrared Branes}",
      journal        = "Phys. Rev.",
      volume         = "D82",
      year           = "2010",
      pages          = "086010",
      doi            = "10.1103/PhysRevD.82.086010",
      eprint         = "1005.5134",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CPHT-RR044-0510",
      SLACcitation   = "%%CITATION = ARXIV:1005.5134;%%"
}


@article{Cabrer:2011fb,
      author         = "Cabrer, Joan A. and von Gersdorff, Gero and Quiros,
                        Mariano",
      title          = "{Suppressing Electroweak Precision Observables in 5D
                        Warped Models}",
      journal        = "JHEP",
      volume         = "05",
      year           = "2011",
      pages          = "083",
      doi            = "10.1007/JHEP05(2011)083",
      eprint         = "1103.1388",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CPHT-RR007.0211, UAB-FT-690",
      SLACcitation   = "%%CITATION = ARXIV:1103.1388;%%"
}

@article{Megias:2019vdb,
      author         = "Megías, Eugenio and Quirós, Mariano",
      title          = "{Gapped Continuum Kaluza-Klein spectrum}",
      journal        = "JHEP",
      volume         = "08",
      year           = "2019",
      pages          = "166",
      doi            = "10.1007/JHEP08(2019)166",
      eprint         = "1905.07364",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "UAB-FT-779",
      SLACcitation   = "%%CITATION = ARXIV:1905.07364;%%"
}



@article{Anand:2015zea,
    author = "Anand, Nikhil and Cantrell, Sean",
    title = "{The Goldstone Equivalence Theorem and AdS/CFT}",
    eprint = "1502.03404",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP08(2015)002",
    journal = "JHEP",
    volume = "08",
    pages = "002",
    year = "2015"
}

@article{Cox:2019rro,
    author = "Cox, Peter and Gherghetta, Tony and Nguyen, Minh D.",
    title = "{A Holographic Perspective on the Axion Quality Problem}",
    eprint = "1911.09385",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UMN-TH-3905/19",
    doi = "10.1007/JHEP01(2020)188",
    journal = "JHEP",
    volume = "01",
    pages = "188",
    year = "2020"
}

@article{Hawking:1982dh,
    author = "Hawking, S. W. and Page, Don N.",
    title = "{Thermodynamics of Black Holes in anti-De Sitter Space}",
    reportNumber = "PRINT-83-0019 (CAMBRIDGE)",
    doi = "10.1007/BF01208266",
    journal = "Commun. Math. Phys.",
    volume = "87",
    pages = "577",
    year = "1983"
}

@article{Gubser:1999vj,
    author = "Gubser, Steven S.",
    title = "{AdS / CFT and gravity}",
    eprint = "hep-th/9912001",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-99-A065",
    doi = "10.1103/PhysRevD.63.084017",
    journal = "Phys. Rev. D",
    volume = "63",
    pages = "084017",
    year = "2001"
}

@article{Langlois:2002ke,
    author = "Langlois, David and Sorbo, Lorenzo and Rodriguez-Martinez, Maria",
    title = "{Cosmology of a brane radiating gravitons into the extra dimension}",
    eprint = "hep-th/0206146",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevLett.89.171301",
    journal = "Phys. Rev. Lett.",
    volume = "89",
    pages = "171301",
    year = "2002"
}

@article{Hebecker:2001nv,
    author = "Hebecker, Arthur and March-Russell, John",
    title = "{Randall-Sundrum II cosmology, AdS / CFT, and the bulk black hole}",
    eprint = "hep-ph/0103214",
    archivePrefix = "arXiv",
    reportNumber = "CERN-TH-2001-078",
    doi = "10.1016/S0550-3213(01)00286-3",
    journal = "Nucl. Phys. B",
    volume = "608",
    pages = "375--393",
    year = "2001"
}

@article{Langlois:2003zb,
    author = "Langlois, David and Sorbo, Lorenzo",
    title = "{Bulk gravitons from a cosmological brane}",
    eprint = "hep-th/0306281",
    archivePrefix = "arXiv",
    reportNumber = "LAPTH-989-03",
    doi = "10.1103/PhysRevD.68.084006",
    journal = "Phys. Rev. D",
    volume = "68",
    pages = "084006",
    year = "2003"
}

@article{Creminelli:2001th,
    author = "Creminelli, Paolo and Nicolis, Alberto and Rattazzi, Riccardo",
    title = "{Holography and the electroweak phase transition}",
    eprint = "hep-th/0107141",
    archivePrefix = "arXiv",
    reportNumber = "CERN-TH-2001-189",
    doi = "10.1088/1126-6708/2002/03/051",
    journal = "JHEP",
    volume = "03",
    pages = "051",
    year = "2002"
}

@article{McDermott:2019lch,
    author = "McDermott, Samuel D. and Witte, Samuel J.",
    title = "{Cosmological evolution of light dark photon dark matter}",
    eprint = "1911.05086",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-19-565-T",
    doi = "10.1103/PhysRevD.101.063030",
    journal = "Phys. Rev. D",
    volume = "101",
    number = "6",
    pages = "063030",
    year = "2020"
}






%% HOlographic EWPT

@article{Randall:2006py,
    author = "Randall, Lisa and Servant, Geraldine",
    title = "{Gravitational waves from warped spacetime}",
    eprint = "hep-ph/0607158",
    archivePrefix = "arXiv",
    reportNumber = "CERN-PH-TH-2006-133",
    doi = "10.1088/1126-6708/2007/05/054",
    journal = "JHEP",
    volume = "05",
    pages = "054",
    year = "2007"
}

@article{Kaplan:2006yi,
    author = "Kaplan, Jared and Schuster, Philip C. and Toro, Natalia",
    title = "{Avoiding an Empty Universe in RS I Models and Large-N Gauge Theories}",
    eprint = "hep-ph/0609012",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-06-A0038",
    month = "9",
    year = "2006"
}

@article{Nardini:2007me,
    author = "Nardini, Germano and Quiros, Mariano and Wulzer, Andrea",
    title = "{A Confining Strong First-Order Electroweak Phase Transition}",
    eprint = "0706.3388",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UAB-FT-632",
    doi = "10.1088/1126-6708/2007/09/077",
    journal = "JHEP",
    volume = "09",
    pages = "077",
    year = "2007"
}

@article{Hassanain:2007js,
    author = "Hassanain, Babiker and March-Russell, John and Schvellinger, Martin",
    title = "{Warped Deformed Throats have Faster (Electroweak) Phase Transitions}",
    eprint = "0708.2060",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "OUTP-07-08-P",
    doi = "10.1088/1126-6708/2007/10/089",
    journal = "JHEP",
    volume = "10",
    pages = "089",
    year = "2007"
}





@article{Konstandin:2010cd,
    author = "Konstandin, Thomas and Nardini, Germano and Quiros, Mariano",
    title = "{Gravitational Backreaction Effects on the Holographic Phase Transition}",
    eprint = "1007.1468",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2010-151, UAB-FT-683, ULB-TH-10-19",
    doi = "10.1103/PhysRevD.82.083513",
    journal = "Phys. Rev. D",
    volume = "82",
    pages = "083513",
    year = "2010"
}

@article{Bunk:2017fic,
    author = "Bunk, Don and Hubisz, Jay and Jain, Bithika",
    title = "{A Perturbative RS I Cosmological Phase Transition}",
    eprint = "1705.00001",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1140/epjc/s10052-018-5529-2",
    journal = "Eur. Phys. J. C",
    volume = "78",
    number = "1",
    pages = "78",
    year = "2018"
}

@article{Dillon:2017ctw,
    author = "Dillon, Barry M. and El-Menoufi, Basem Kamal and Huber, Stephan J. and Manuel, Jonathan P.",
    title = "{Rapid holographic phase transition with brane-localized curvature}",
    eprint = "1708.02953",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1103/PhysRevD.98.086005",
    journal = "Phys. Rev. D",
    volume = "98",
    number = "8",
    pages = "086005",
    year = "2018"
}

@article{vonHarling:2017yew,
    author = "von Harling, Benedict and Servant, Geraldine",
    title = "{QCD-induced Electroweak Phase Transition}",
    eprint = "1711.11554",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-17-056",
    doi = "10.1007/JHEP01(2018)159",
    journal = "JHEP",
    volume = "01",
    pages = "159",
    year = "2018"
}

@article{Megias:2018sxv,
    author = "Meg\'\i{}as, Eugenio and Nardini, Germano and Quir\'os, Mariano",
    title = "{Cosmological Phase Transitions in Warped Space: Gravitational Waves and Collider Signatures}",
    eprint = "1806.04877",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UAB-FT-776",
    doi = "10.1007/JHEP09(2018)095",
    journal = "JHEP",
    volume = "09",
    pages = "095",
    year = "2018"
}




%% Continuum models of DM

@article{Csaki:2021gfm,
    author = "Cs\'aki, Csaba and Hong, Sungwoo and Kurup, Gowri and Lee, Seung J. and Perelstein, Maxim and Xue, Wei",
    title = "{Continuum dark matter}",
    eprint = "2105.07035",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.105.035025",
    journal = "Phys. Rev. D",
    volume = "105",
    number = "3",
    pages = "035025",
    year = "2022"
}

@article{Dienes:2011ja,
    author = "Dienes, Keith R. and Thomas, Brooks",
    title = "{Dynamical Dark Matter: I. Theoretical Overview}",
    eprint = "1106.4546",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.85.083523",
    journal = "Phys. Rev. D",
    volume = "85",
    pages = "083523",
    year = "2012"
}

@article{Dienes:2011sa,
    author = "Dienes, Keith R. and Thomas, Brooks",
    title = "{Dynamical Dark Matter: II. An Explicit Model}",
    eprint = "1107.0721",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.85.083524",
    journal = "Phys. Rev. D",
    volume = "85",
    pages = "083524",
    year = "2012"
}



@article{Dienes:2012yz,
    author = "Dienes, Keith R. and Su, Shufang and Thomas, Brooks",
    title = "{Distinguishing Dynamical Dark Matter at the LHC}",
    eprint = "1204.4183",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UH511-1191-12",
    doi = "10.1103/PhysRevD.86.054008",
    journal = "Phys. Rev. D",
    volume = "86",
    pages = "054008",
    year = "2012"
}

@article{Davoudiasl:1999tf,
    author = "Davoudiasl, H. and Hewett, J.L. and Rizzo, T.G.",
    title = "{Bulk Gauge Fields in the Randall-Sundrum Model}",
    eprint = "hep-ph/9911262",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-8298",
    doi = "10.1016/S0370-2693(99)01430-6",
    journal = "Phys. Lett. B",
    volume = "473",
    pages = "43--49",
    year = "2000"
}

@article{Batell:2005wa,
    author = "Batell, Brian and Gherghetta, Tony",
    title = "{Localized U(1) Gauge Fields, Millicharged Particles, and Holography}",
    eprint = "hep-ph/0512356",
    archivePrefix = "arXiv",
    reportNumber = "UMN-TH-2425-05",
    doi = "10.1103/PhysRevD.73.045016",
    journal = "Phys. Rev. D",
    volume = "73",
    pages = "045016",
    year = "2006"
}

@article{Randall:2001gc,
    author = "Randall, Lisa and Schwartz, Matthew D.",
    title = "{Unification and the Hierarchy from AdS5}",
    eprint = "hep-th/0108115",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-3175",
    doi = "10.1103/PhysRevLett.88.081801",
    journal = "Phys. Rev. Lett.",
    volume = "88",
    pages = "081801",
    year = "2002"
}

@article{Pomarol:1999ad,
    author = "Pomarol, Alex",
    title = "{Gauge Bosons in a Five-Dimensional Theory with Localized Gravity}",
    eprint = "hep-ph/9911294",
    archivePrefix = "arXiv",
    reportNumber = "CERN-TH-99-341",
    doi = "10.1016/S0370-2693(00)00737-1",
    journal = "Phys. Lett. B",
    volume = "486",
    pages = "153--157",
    year = "2000"
}

@article{Batell:2006dp,
    author = "Batell, Brian and Gherghetta, Tony",
    title = "{Yang-Mills Localization in Warped Space}",
    eprint = "hep-th/0611305",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.75.025022",
    journal = "Phys. Rev. D",
    volume = "75",
    pages = "025022",
    year = "2007"
}

@article{Huber:2000fh,
    author = "Huber, Stephan J. and Shafi, Qaisar",
    title = "{Higgs Mechanism and Bulk Gauge Boson Masses in the Randall-Sundrum Model}",
    eprint = "hep-ph/0005286",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.63.045010",
    journal = "Phys. Rev. D",
    volume = "63",
    pages = "045010",
    year = "2001"
}

@article{Chang:1999nh,
    author = "Chang, Sanghyeon and Hisano, Junji and Nakano, Hiroaki and Okada, Nobuchika and Yamaguchi, Masahiro",
    title = "{Bulk Standard Model in the Randall-Sundrum Background}",
    eprint = "hep-ph/9912498",
    archivePrefix = "arXiv",
    reportNumber = "TU-581, KEK-TH-665, NIIG-DP-99-3",
    doi = "10.1103/PhysRevD.62.084025",
    journal = "Phys. Rev. D",
    volume = "62",
    pages = "084025",
    year = "2000"
}

@article{Marolf:2006nd,
    author = "Marolf, Donald and Ross, Simon F.",
    title = "{Boundary Conditions and New Dualities: Vector Fields in AdS/CFT}",
    eprint = "hep-th/0606113",
    archivePrefix = "arXiv",
    reportNumber = "DCPT-06-15",
    doi = "10.1088/1126-6708/2006/11/085",
    journal = "JHEP",
    volume = "11",
    pages = "085",
    year = "2006"
}

@article{Kabat:2012av,
    author = "Kabat, Daniel and Lifschytz, Gilad",
    title = "{CFT Representation of Interacting Bulk Gauge Fields in AdS}",
    eprint = "1212.3788",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1103/PhysRevD.87.086004",
    journal = "Phys. Rev. D",
    volume = "87",
    number = "8",
    pages = "086004",
    year = "2013"
}

@article{Georgi:2007ek,
    author = "Georgi, Howard",
    title = "{Unparticle Physics}",
    eprint = "hep-ph/0703260",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevLett.98.221601",
    journal = "Phys. Rev. Lett.",
    volume = "98",
    pages = "221601",
    year = "2007"
}

@article{Georgi:2007si,
    author = "Georgi, Howard",
    title = "{Another Odd Thing About Unparticle Physics}",
    eprint = "0704.2457",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2007.05.037",
    journal = "Phys. Lett. B",
    volume = "650",
    pages = "275--278",
    year = "2007"
}

@article{Stephanov:2007ry,
    author = "Stephanov, M. A.",
    title = "{Deconstruction of Unparticles}",
    eprint = "0705.3049",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.76.035008",
    journal = "Phys. Rev. D",
    volume = "76",
    pages = "035008",
    year = "2007"
}

@article{Deshpande:2008ra,
    author = "Deshpande, N. G. and He, Xiao-Gang",
    title = "{Unparticle Realization Through Continuous Mass Scale Invariant Theories}",
    eprint = "0806.2009",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.78.055006",
    journal = "Phys. Rev. D",
    volume = "78",
    pages = "055006",
    year = "2008"
}

@article{Calmet:2008xe,
    author = "Calmet, X. and Deshpande, N. G. and He, X. G. and Hsu, S. D. H.",
    title = "{Invisible Higgs Boson, Continuous Mass Fields and Unhiggs Mechanism}",
    eprint = "0810.2155",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CP3-08-52",
    doi = "10.1103/PhysRevD.79.055021",
    journal = "Phys. Rev. D",
    volume = "79",
    pages = "055021",
    year = "2009"
}

@article{Greenberg:1961mr,
    author = "Greenberg, O. W.",
    title = "{Generalized Free Fields and Models of Local Field Theory}",
    doi = "10.1016/0003-4916(61)90032-X",
    journal = "Annals Phys.",
    volume = "16",
    pages = "158--176",
    year = "1961"
}

@article{Thirring:1962zz,
    author = "Thirring, W.",
    title = "{Lagrangian Formulation of the Zachariasen Model}",
    doi = "10.1103/PhysRev.126.1209",
    journal = "Phys. Rev.",
    volume = "126",
    pages = "1209--1212",
    year = "1962"
}

@article{Fronsdal:1967zz,
    author = "Fronsdal, C.",
    title = "{Infinite Multiplets and Continuous Mass Spectra}",
    journal = "Conf. Proc. C",
    volume = "670828",
    pages = "374--382",
    year = "1967"
}

@article{Fronsdal:1968zzb,
    author = "Fronsdal, C.",
    title = "{Progress Report on Infinite Multiplets}",
    journal = "Conf. Proc. C",
    volume = "680519",
    pages = "119--132",
    year = "1968"
}

@article{Ruehl:1973nj,
    author = "Ruehl, W.",
    title = "{Field Representations of the Conformal Group with Continuous Mass Spectrum}",
    doi = "10.1007/BF01645506",
    journal = "Commun. Math. Phys.",
    volume = "30",
    pages = "287--302",
    year = "1973"
}

@article{Hill:1987ea,
    author = "Hill, A. and van der Bij, J. J.",
    title = "{Strongly Interacting Singlet - Doublet Higgs Model}",
    reportNumber = "UM-TH-86-19",
    doi = "10.1103/PhysRevD.36.3463",
    journal = "Phys. Rev. D",
    volume = "36",
    pages = "3463--3473",
    year = "1987"
}

@article{Bellazzini:2015cgj,
    author = "Bellazzini, Brando and Csáki, Csaba and Hubisz, Jay and Lee, Seung J. and Serra, Javi and Terning, John",
    title = "{Quantum Critical Higgs}",
    eprint = "1511.08218",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2015-275, Saclay-t15-206",
    doi = "10.1103/PhysRevX.6.041050",
    journal = "Phys. Rev. X",
    volume = "6",
    number = "4",
    pages = "041050",
    year = "2016"
}

@article{Csaki:2018kxb,
    author = "Cs\'aki, Csaba and Lee, Gabriel and Lee, Seung J. and Lombardo, Salvator and Telem, Ofri",
    title = "{Continuum Naturalness}",
    eprint = "1811.06019",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP03(2019)142",
    journal = "JHEP",
    volume = "03",
    pages = "142",
    year = "2019"
}



@article{Lee:2018qte,
    author = "Lee, Seung J.",
    editor = "Ricciardi, Giulia and De Nardo, Guglielmo and Merola, Mario and Sciacca, Crisostomo",
    title = "{Continuum Partners}",
    doi = "10.1016/j.nuclphysbps.2019.03.013",
    journal = "Nucl. Part. Phys. Proc.",
    volume = "303-305",
    pages = "64--68",
    year = "2018"
}

@article{Csaki:2021xpy,
    author = "Cs\'aki, Csaba and Hong, Sungwoo and Kurup, Gowri and Lee, Seung J. and Perelstein, Maxim and Xue, Wei",
    title = "{Z-Portal Continuum Dark Matter}",
    eprint = "2105.14023",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevLett.128.081807",
    journal = "Phys. Rev. Lett.",
    volume = "128",
    number = "8",
    pages = "081807",
    year = "2022"
}



@article{Cai:2009ax,
    author = "Cai, Haiying and Cheng, Hsin-Chia and Medina, Anibal D. and Terning, John",
    title = "{Continuum Superpartners from Supersymmetric Unparticles}",
    eprint = "0910.3925",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.80.115009",
    journal = "Phys. Rev. D",
    volume = "80",
    pages = "115009",
    year = "2009"
}

@article{Cai:2011ww,
    author = "Cai, Haiying and Cheng, Hsin-Chia and Medina, Anibal D. and Terning, John",
    title = "{SUSY Hidden in the Continuum}",
    eprint = "1108.3574",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.85.015019",
    journal = "Phys. Rev. D",
    volume = "85",
    pages = "015019",
    year = "2012"
}

@article{Gao:2019gfw,
    author = "Gao, Christina and Shayegan Shirazi, Ali and Terning, John",
    title = "{Collider Phenomenology of a Gluino Continuum}",
    eprint = "1909.04061",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-19-483-T",
    doi = "10.1007/JHEP01(2020)102",
    journal = "JHEP",
    volume = "01",
    pages = "102",
    year = "2020"
}

@article{Stancato:2008mp,
    author = "Stancato, David and Terning, John",
    title = "{The Unhiggs}",
    eprint = "0807.3961",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2009/11/101",
    journal = "JHEP",
    volume = "11",
    pages = "101",
    year = "2009"
}

@article{Stancato:2010ay,
    author = "Stancato, David and Terning, John",
    title = "{Constraints on the Unhiggs Model from Top Quark Decay}",
    eprint = "1002.1694",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.81.115012",
    journal = "Phys. Rev. D",
    volume = "81",
    pages = "115012",
    year = "2010"
}

@article{Falkowski:2008yr,
    author = "Falkowski, Adam and Perez-Victoria, Manuel",
    title = "{Holographic Unhiggs}",
    eprint = "0810.4940",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.79.035005",
    journal = "Phys. Rev. D",
    volume = "79",
    pages = "035005",
    year = "2009"
}

@article{Falkowski:2009uy,
    author = "Falkowski, Adam and Perez-Victoria, Manuel",
    title = "{Electroweak Precision Observables and the Unhiggs}",
    eprint = "0901.3777",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2009/12/061",
    journal = "JHEP",
    volume = "12",
    pages = "061",
    year = "2009"
}

@article{Englert:2012dq,
    author = "Englert, Christoph and Spannowsky, Michael and Stancato, David and Terning, John",
    title = "{Unconstraining the Unhiggs}",
    eprint = "1203.0312",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPPP-12-08, DCPT-12-16",
    doi = "10.1103/PhysRevD.85.095003",
    journal = "Phys. Rev. D",
    volume = "85",
    pages = "095003",
    year = "2012"
}

@article{Englert:2012cb,
    author = "Englert, Christoph and Netto, Dorival Goncalves and Spannowsky, Michael and Terning, John",
    title = "{Constraining the Unhiggs with Lhc Data}",
    eprint = "1205.0836",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPPP-12-28, DCPT-12-56",
    doi = "10.1103/PhysRevD.86.035010",
    journal = "Phys. Rev. D",
    volume = "86",
    pages = "035010",
    year = "2012"
}

@article{Antoniadis:2011qw,
    author = "Antoniadis, Ignatios and Arvanitaki, Asimina and Dimopoulos, Savas and Giveon, Amit",
    title = "{Phenomenology of TeV Little String Theory from Holography}",
    eprint = "1102.4043",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2011-024",
    doi = "10.1103/PhysRevLett.108.081602",
    journal = "Phys. Rev. Lett.",
    volume = "108",
    pages = "081602",
    year = "2012"
}

@article{Cacciapaglia:2007jq,
    author = "Cacciapaglia, Giacomo and Marandella, Guido and Terning, John",
    title = "{Colored Unparticles}",
    eprint = "0708.0005",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2008/01/070",
    journal = "JHEP",
    volume = "01",
    pages = "070",
    year = "2008"
}

@article{Fox:2007sy,
    author = "Fox, Patrick J. and Rajaraman, Arvind and Shirman, Yuri",
    title = "{Bounds on Unparticles from the Higgs Sector}",
    eprint = "0705.3092",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "LBNL-62680, UCI-TR-2007-23",
    doi = "10.1103/PhysRevD.76.075004",
    journal = "Phys. Rev. D",
    volume = "76",
    pages = "075004",
    year = "2007"
}

@article{Delgado:2007dx,
    author = "Delgado, Antonio and Espinosa, Jose R. and Quiros, Mariano",
    title = "{Unparticles Higgs Interplay}",
    eprint = "0707.4309",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2007-129, IFT-UAM-CSIC-07-42, UAB-FT-633",
    doi = "10.1088/1126-6708/2007/10/094",
    journal = "JHEP",
    volume = "10",
    pages = "094",
    year = "2007"
}

@article{Strassler:2008bv,
    author = "Strassler, Matthew J.",
    title = "{Why Unparticle Models with Mass Gaps are Examples of Hidden Valleys}",
    eprint = "0801.0629",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "1",
    year = "2008"
}

@article{Duetsch:2002hc,
    author = "Duetsch, Michael and Rehren, Karl-Henning",
    title = "{Generalized Free Fields and the AdS - CFT Correspondence}",
    eprint = "math-ph/0209035",
    archivePrefix = "arXiv",
    doi = "10.1007/s00023-003-0141-9",
    journal = "Annales Henri Poincare",
    volume = "4",
    pages = "613--635",
    year = "2003"
}

@article{El-Showk:2011yvt,
    author = "El-Showk, Sheer and Papadodimas, Kyriakos",
    title = "{Emergent Spacetime and Holographic CFTs}",
    eprint = "1101.4163",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP10(2012)106",
    journal = "JHEP",
    volume = "10",
    pages = "106",
    year = "2012"
}

@article{vanderBij:2007um,
    author = "van der Bij, J. J. and Dilcher, S.",
    title = "{Heidi and the Unparticle}",
    eprint = "0707.1817",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2007.09.004",
    journal = "Phys. Lett. B",
    volume = "655",
    pages = "183--184",
    year = "2007"
}

@article{Schroer:2008gd,
    author = "Schroer, Bert",
    title = "{A Note on Infraparticles and Unparticles}",
    eprint = "0804.3563",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "CBPF-NF-010-08",
    month = "4",
    year = "2008"
}

@article{Kallen:1952zz,
    author = "Kallen, Gunnar",
    editor = "Jarlskog, Cecilia",
    title = "{On the Definition of the Renormalization Constants in Quantum Electrodynamics}",
    doi = "10.1007/978-3-319-00627-7_90",
    journal = "Helv. Phys. Acta",
    volume = "25",
    number = "4",
    pages = "417",
    year = "1952"
}

@article{Lehmann:1954xi,
    author = "Lehmann, H.",
    title = "{On the Properties of Propagation Functions and Renormalization Contants of Quantized Fields}",
    doi = "10.1007/BF02783624",
    journal = "Nuovo Cim.",
    volume = "11",
    pages = "342--357",
    year = "1954"
}

@article{Costantino:2020msc,
    author = "Costantino, Alexandria and Fichet, Sylvain and Tanedo, Philip",
    title = "{Effective Field Theory in AdS: Continuum Regime, Soft Bombs, and IR Emergence}",
    eprint = "2002.12335",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "UCR-TR-2020-FLIP-IG-11",
    doi = "10.1103/PhysRevD.102.115038",
    journal = "Phys. Rev. D",
    volume = "102",
    number = "11",
    pages = "115038",
    year = "2020"
}

@article{Giudice:2017fmj,
    author = "Giudice, Gian F. and Kats, Yevgeny and McCullough, Matthew and Torre, Riccardo and Urbano, Alfredo",
    title = "{Clockwork/Linear Dilaton: Structure and Phenomenology}",
    eprint = "1711.08437",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-TH-2017-219",
    doi = "10.1007/JHEP06(2018)009",
    journal = "JHEP",
    volume = "06",
    pages = "009",
    year = "2018"
}

@article{Katz:2015zba,
    author = "Katz, Andrey and Reece, Matthew and Sajjad, Aqil",
    title = "{Continuum-Mediated Dark Matter--Baryon Scattering}",
    eprint = "1509.03628",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2015-216",
    doi = "10.1016/j.dark.2016.01.002",
    journal = "Phys. Dark Univ.",
    volume = "12",
    pages = "24--36",
    year = "2016"
}

@article{Csaki:2008dt,
    author = "Csaki, Csaba and Reece, Matthew and Terning, John",
    title = "{The AdS/QCD Correspondence: Still Undelivered}",
    eprint = "0811.3001",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2009/05/067",
    journal = "JHEP",
    volume = "05",
    pages = "067",
    year = "2009"
}

@article{Krasnikov:2007fs,
    author = "Krasnikov, N. V.",
    title = "{Unparticle as a Field with Continuously Distributed Mass}",
    eprint = "0707.1419",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/S0217751X07037342",
    journal = "Int. J. Mod. Phys. A",
    volume = "22",
    pages = "5117--5120",
    year = "2007"
}

@article{Krasnikov:1994fw,
    author = "Krasnikov, N. V.",
    title = "{Higgs Boson with Continuously Distributed Mass}",
    doi = "10.1016/0370-2693(94)90036-1",
    journal = "Phys. Lett. B",
    volume = "325",
    pages = "430--434",
    year = "1994"
}




@article{Vassilevich:2003xt,
    author = "Vassilevich, D. V.",
    title = "{Heat kernel expansion: User's manual}",
    eprint = "hep-th/0306138",
    archivePrefix = "arXiv",
    doi = "10.1016/j.physrep.2003.09.002",
    journal = "Phys. Rept.",
    volume = "388",
    pages = "279--360",
    year = "2003"
}

@article{Fichet:2021xfn,
    author = "Fichet, Sylvain",
    title = "{On holography in general background and the boundary effective action from AdS to dS}",
    eprint = "2112.00746",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP07(2022)113",
    journal = "JHEP",
    volume = "07",
    pages = "113",
    year = "2022"
}

@article{Nastase:2007kj,
      author         = "Nastase, Horatiu",
      title          = "{Introduction to AdS-CFT}",
      year           = "2007",
      eprint         = "0712.0689",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "TIT-HEP-578",
      SLACcitation   = "%%CITATION = ARXIV:0712.0689;%%"
}

 @inproceedings{Ponton:2012bi,
    author = "Ponton, Eduardo",
    title = "{TASI 2011: Four Lectures on TeV Scale Extra Dimensions}",
    booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics}: {The Dark Secrets of the Terascale}",
    eprint = "1207.3827",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/9789814390163\_0007",
    pages = "283--374",
    year = "2013"
}

@article{Witten:1998qj,
      author         = "Witten, Edward",
      title          = "{Anti-de Sitter space and holography}",
      journal        = "Adv. Theor. Math. Phys.",
      volume         = "2",
      year           = "1998",
      pages          = "253-291",
      doi            = "10.4310/ATMP.1998.v2.n2.a2",
      eprint         = "hep-th/9802150",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "IASSNS-HEP-98-15",
      SLACcitation   = "%%CITATION = HEP-TH/9802150;%%"
}

@article{Costantino:2020vdu,
    author = "Costantino, Alexandria and Fichet, Sylvain",
    title = "{Opacity from Loops in AdS}",
    eprint = "2011.06603",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP02(2021)089",
    journal = "JHEP",
    volume = "02",
    pages = "089",
    year = "2021"
}

@article{Graham:2021ggy,
    author = "Graham, Matt and Hearty, Christopher and Williams, Mike",
    title = "{Searches for Dark Photons at Accelerators}",
    eprint = "2104.10280",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1146/annurev-nucl-110320-051823",
    journal = "Ann. Rev. Nucl. Part. Sci.",
    volume = "71",
    pages = "37--58",
    year = "2021"
}

@article{Redondo:2013lna,
    author = "Redondo, Javier and Raffelt, Georg",
    title = "{Solar constraints on hidden photons re-visited}",
    eprint = "1305.2920",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MPP-2013-110",
    doi = "10.1088/1475-7516/2013/08/034",
    journal = "JCAP",
    volume = "08",
    pages = "034",
    year = "2013"
}

@article{Chang:2016ntp,
    author = "Chang, Jae Hyeok and Essig, Rouven and McDermott, Samuel D.",
    title = "{Revisiting Supernova 1987A Constraints on Dark Photons}",
    eprint = "1611.03864",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "YITP-SB-16-44",
    doi = "10.1007/JHEP01(2017)107",
    journal = "JHEP",
    volume = "01",
    pages = "107",
    year = "2017"
}

@article{PhysRevLett.61.2285,
  title = {Limits on an Electromagnetic Fifth Force},
  author = {Bartlett, D. F. and L\"ogl, Stefan},
  journal = {Phys. Rev. Lett.},
  volume = {61},
  issue = {20},
  pages = {2285--2287},
  numpages = {0},
  year = {1988},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.61.2285},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.61.2285}
}

@article{Mirizzi:2009iz,
    author = "Mirizzi, Alessandro and Redondo, Javier and Sigl, Gunter",
    title = "{Microwave Background Constraints on Mixing of Photons with Hidden Photons}",
    eprint = "0901.0014",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-08-205, MPP-2008-169",
    doi = "10.1088/1475-7516/2009/03/026",
    journal = "JCAP",
    volume = "03",
    pages = "026",
    year = "2009"
}

@article{Fan:2010gt,
      author         = "Fan, JiJi and Reece, Matthew and Wang, Lian-Tao",
      title          = "{Non-Relativistic Effective Theory of Dark Matter Direct Detection}",
      journal        = "JCAP",
      volume         = "1011",
      year           = "2010",
      pages          = "042",
      doi            = "10.1088/1475-7516/2010/11/042",
      eprint         = "1008.1591",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1008.1591;%%"
}

@article{Fornengo:2011sz,
      author         = "Fornengo, N. and Panci, P. and Regis, M.",
      title          = "{Long-Range Forces in Direct Dark Matter Searches}",
      journal        = "Phys. Rev.",
      volume         = "D84",
      year           = "2011",
      pages          = "115002",
      doi            = "10.1103/PhysRevD.84.115002",
      eprint         = "1108.4661",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1108.4661;%%"
}

@article{DelNobile:2013sia,
      author         = "Cirelli, Marco and Del Nobile, Eugenio and Panci, Paolo",
      title          = "{Tools for Model-Independent Bounds in Direct Dark Matter Searches}",
      journal        = "JCAP",
      volume         = "1310",
      year           = "2013",
      pages          = "019",
      doi            = "10.1088/1475-7516/2013/10/019",
      eprint         = "1307.5955",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CP3-ORIGINS-2013-014, DIAS-2013-14, SACLAY-T13-022",
      SLACcitation   = "%%CITATION = ARXIV:1307.5955;%%"
}

@article{Dent:2015zpa,
      author         = "Dent, James B. and Krauss, Lawrence M. and Newstead,
                        Jayden L. and Sabharwal, Subir",
      title          = "{General Analysis of Direct Dark Matter Detection: from Microphysics to Observational Signatures}",
      journal        = "Phys. Rev.",
      volume         = "D92",
      year           = "2015",
      number         = "6",
      pages          = "063515",
      doi            = "10.1103/PhysRevD.92.063515",
      eprint         = "1505.03117",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1505.03117;%%"
}


@article{Schumann:2019eaa,
    author = "Schumann, Marc",
    title = "{Direct Detection of WIMP Dark Matter: Concepts and Status}",
    eprint = "1903.03026",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1361-6471/ab2ea5",
    journal = "J. Phys. G",
    volume = "46",
    number = "10",
    pages = "103003",
    year = "2019"
}

@article{Dubovsky:2000am,
    author = "Dubovsky, S. L. and Rubakov, V. A. and Tinyakov, P. G.",
    title = "{Brane world: Disappearing massive matter}",
    eprint = "hep-th/0006046",
    archivePrefix = "arXiv",
    reportNumber = "INR-2000-17, UNIL-IPT-00-12",
    doi = "10.1103/PhysRevD.62.105011",
    journal = "Phys. Rev. D",
    volume = "62",
    pages = "105011",
    year = "2000"
}

@article{Tulin:2013teo,
    author = "Tulin, Sean and Yu, Hai-Bo and Zurek, Kathryn M.",
    title = "{Beyond Collisionless Dark Matter: Particle Physics Dynamics for Dark Matter Halo Structure}",
    eprint = "1302.3898",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.87.115007",
    journal = "Phys. Rev. D",
    volume = "87",
    number = "11",
    pages = "115007",
    year = "2013"
}

@article{Tulin:2017ara,
      author         = "Tulin, Sean and Yu, Hai-Bo",
      title          = "{Dark Matter Self-Interactions and Small Scale Structure}",
      journal        = "Phys. Rept.",
      volume         = "730",
      year           = "2018",
      pages          = "1-57",
      doi            = "10.1016/j.physrep.2017.11.004",
      eprint         = "1705.02358",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1705.02358;%%"
}

@book{Peskin:1995ev,
    author = "Peskin, Michael E. and Schroeder, Daniel V.",
    title = "{An Introduction to quantum field theory}",
    isbn = "978-0-201-50397-5",
    publisher = "Addison-Wesley",
    address = "Reading, USA",
    year = "1995"
}


@article{Brax:2019koq,
    author = "Brax, Philippe and Fichet, Sylvain and Tanedo, Philip",
    title = "{The Warped Dark Sector}",
    eprint = "1906.02199",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-2019-FLIP-NCC-1804",
    doi = "10.1016/j.physletb.2019.135012",
    journal = "Phys. Lett. B",
    volume = "798",
    pages = "135012",
    year = "2019"
}


%%New%%

@article{Abe:2001yi,
    author = "Abe, Hiroyuki and Fukazawa, Kenji and Inagaki, Tomohiro",
    title = "{Chiral phase transition of bulk Abelian gauge theories in the Randall-Sundrum brane world}",
    eprint = "hep-ph/0107125",
    archivePrefix = "arXiv",
    reportNumber = "HUPD-010, KUNS-1726",
    doi = "10.1143/PTP.107.1047",
    journal = "Prog. Theor. Phys.",
    volume = "107",
    pages = "1047--1060",
    year = "2002"
}

@article{Bertolami:2007dt,
    author = "Bertolami, Orfeu and Carvalho, Carla",
    title = "{Spontaneous symmetry breaking in the bulk as a localization mechanism of fields on the brane}",
    eprint = "0705.1923",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "DF-IST-1-2007",
    doi = "10.1103/PhysRevD.76.104048",
    journal = "Phys. Rev. D",
    volume = "76",
    pages = "104048",
    year = "2007"
}

@article{Workman:2022ynf,
    author = "Workman, R. L. and Others",
    collaboration = "Particle Data Group",
    title = "{Review of Particle Physics}",
    doi = "10.1093/ptep/ptac097",
    journal = "PTEP",
    volume = "2022",
    pages = "083C01",
    year = "2022"
}

@article{Steigman:2012nb,
      author         = "Steigman, Gary and Dasgupta, Basudeb and Beacom, John F.",
      title          = "{Precise Relic WIMP Abundance and Its Impact on Searches for Dark Matter Annihilation}",
      journal        = "Phys. Rev.",
      volume         = "D86",
      year           = "2012",
      pages          = "023506",
      doi            = "10.1103/PhysRevD.86.023506",
      eprint         = "1204.3622",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1204.3622;%%"
}

@article{Chen:2009ch,
    author = "Chen, Chuan-Hung and Kim, C. S.",
    title = "{Sommerfeld Enhancement from Unparticle Exchange for Dark Matter Annihilation}",
    eprint = "0909.1878",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPMU09-0107",
    doi = "10.1016/j.physletb.2010.03.054",
    journal = "Phys. Lett. B",
    volume = "687",
    pages = "232--235",
    year = "2010"
}

@article{Balasubramanian:1999ri,
    author = "Balasubramanian, Vijay and Giddings, Steven B. and Lawrence, Albion E.",
    title = "{What do CFTs tell us about Anti-de Sitter space-times?}",
    eprint = "hep-th/9902052",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-99-A005, NSF-ITP-99-06",
    doi = "10.1088/1126-6708/1999/03/001",
    journal = "JHEP",
    volume = "03",
    pages = "001",
    year = "1999"
}



@article{Batell:2007jv,
    author = "Batell, Brian and Gherghetta, Tony",
    title = "{Holographic mixing quantified}",
    eprint = "0706.0890",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "UMN-TH-2608-07",
    doi = "10.1103/PhysRevD.76.045017",
    journal = "Phys. Rev. D",
    volume = "76",
    pages = "045017",
    year = "2007"
}

@article{Aharony:1999ti,
    author = "Aharony, Ofer and Gubser, Steven S. and Maldacena, Juan Martin and Ooguri, Hirosi and Oz, Yaron",
    title = "{Large N field theories, string theory and gravity}",
    eprint = "hep-th/9905111",
    archivePrefix = "arXiv",
    reportNumber = "CERN-TH-99-122, HUTP-99-A027, LBNL-43113, RU-99-18, UCB-PTH-99-16, LBL-43113",
    doi = "10.1016/S0370-1573(99)00083-6",
    journal = "Phys. Rept.",
    volume = "323",
    pages = "183--386",
    year = "2000"
}

@article{Fichet:2021pbn,
    author = "Fichet, Sylvain",
    title = "{Dressing in AdS and a Conformal Bethe-Salpeter Equation}",
    eprint = "2106.04604",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    month = "6",
    year = "2021"
}@article{Okun:1982xi,
    author = "Okun, L.B.",
    title = "{Limits of Electrodynamics: Paraphotons?}",
    reportNumber = "ITEP-48-1982",
    journal = "Sov. Phys. JETP",
    volume = "56",
    pages = "502",
    year = "1982"
}

@article{Holdom:1985ag,
    author = "Holdom, Bob",
    title = "{Two U(1)'s and Epsilon Charge Shifts}",
    reportNumber = "UTPT-85-30",
    doi = "10.1016/0370-2693(86)91377-8",
    journal = "Phys. Lett. B",
    volume = "166",
    pages = "196--198",
    year = "1986"
}

@article{Holdom:1986eq,
    author = "Holdom, Bob",
    title = "{Searching for $\epsilon$ Charges and a New U(1)}",
    reportNumber = "UTPT-86-03",
    doi = "10.1016/0370-2693(86)90470-3",
    journal = "Phys. Lett. B",
    volume = "178",
    pages = "65--70",
    year = "1986"
}



@article{Redondo:2008ec,
    author = "Redondo, Javier and Postma, Marieke",
    title = "{Massive Hidden Photons as Lukewarm Dark Matter}",
    eprint = "0811.0326",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "NIKHEF-2008-030, DESY-08-154",
    doi = "10.1088/1475-7516/2009/02/005",
    journal = "JCAP",
    volume = "02",
    pages = "005",
    year = "2009"
}



@article{Pospelov:2007mp,
    author = "Pospelov, Maxim and Ritz, Adam and Voloshin, Mikhail B.",
    title = "{Secluded WIMP Dark Matter}",
    eprint = "0711.4866",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2008.02.052",
    journal = "Phys. Lett. B",
    volume = "662",
    pages = "53--61",
    year = "2008"
}

@article{Pospelov:2008zw,
    author = "Pospelov, Maxim",
    title = "{Secluded U(1) Below the Weak Scale}",
    eprint = "0811.1030",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.80.095002",
    journal = "Phys. Rev. D",
    volume = "80",
    pages = "095002",
    year = "2009"
}

@article{Pospelov:2008jd,
    author = "Pospelov, Maxim and Ritz, Adam",
    title = "{Astrophysical Signatures of Secluded Dark Matter}",
    eprint = "0810.1502",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2008.12.012",
    journal = "Phys. Lett. B",
    volume = "671",
    pages = "391--397",
    year = "2009"
}

@inproceedings{Essig:2013lka,
    author = "Essig, Rouven and others",
    title = "{Working Group Report: New Light Weakly Coupled Particles}",
    booktitle = "{Community Summer Study 2013}: {Snowmass on the Mississippi}",
    eprint = "1311.0029",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "YITP-SB-36",
    month = "10",
    year = "2013"
}

@inproceedings{Alexander:2016aln,
    author = "Alexander, Jim and others",
    title = "{Dark Sectors 2016 Workshop: Community Report}",
    booktitle = "{Dark Sectors 2016 Workshop: Community Report}",
    eprint = "1608.08632",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-16-421",
    month = "8",
    year = "2016"
}

@inproceedings{Battaglieri:2017aum,
    author = "Battaglieri, Marco and others",
    title = "{Us Cosmic Visions: New Ideas in Dark Matter 2017: Community Report}",
    booktitle = "{U.S. Cosmic Visions: New Ideas in Dark Matter}",
    eprint = "1707.04591",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-17-282-AE-PPD-T",
    month = "7",
    year = "2017"
}

@article{Galison:1983pa,
    author = "Galison, Peter and Manohar, Aneesh",
    title = "{Two Z's Or Not Two Z's?}",
    reportNumber = "HUTP-83/A059",
    doi = "10.1016/0370-2693(84)91161-4",
    journal = "Phys. Lett. B",
    volume = "136",
    pages = "279--283",
    year = "1984"
}

@article{DeCurtis:2002nd,
    author = "De Curtis, Stefania and Dominici, Daniele and Pelaez, Jose R.",
    title = "{The Equivalence Theorem for Gauge Boson Scattering in a Five-Dimensional Standard Model}",
    eprint = "hep-ph/0211353",
    archivePrefix = "arXiv",
    doi = "10.1016/S0370-2693(02)03294-X",
    journal = "Phys. Lett. B",
    volume = "554",
    pages = "164--174",
    year = "2003"
}



@article{McDermott:2017qcg,
    author = "McDermott, Samuel D. and Patel, Hiren H. and Ramani, Harikrishnan",
    title = "{Dark Photon Decay Beyond The Euler-Heisenberg Limit}",
    eprint = "1705.00619",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "ACFI-T17-08, YITP-SB-17-14",
    doi = "10.1103/PhysRevD.97.073005",
    journal = "Phys. Rev. D",
    volume = "97",
    number = "7",
    pages = "073005",
    year = "2018"
}

@article{Goldberger:1999uk,
    author = "Goldberger, Walter D. and Wise, Mark B.",
    title = "{Modulus stabilization with bulk fields}",
    eprint = "hep-ph/9907447",
    archivePrefix = "arXiv",
    reportNumber = "CALT-68-2232",
    doi = "10.1103/PhysRevLett.83.4922",
    journal = "Phys. Rev. Lett.",
    volume = "83",
    pages = "4922--4925",
    year = "1999"
}

@article{Kraus:1999it,
    author = "Kraus, Per",
    title = "{Dynamics of anti-de Sitter domain walls}",
    eprint = "hep-th/9910149",
    archivePrefix = "arXiv",
    reportNumber = "EFI-99-43",
    doi = "10.1088/1126-6708/1999/12/011",
    journal = "JHEP",
    volume = "12",
    pages = "011",
    year = "1999"
}


@article{Chacko:1999hg,
	Archiveprefix = {arXiv},
	Author = {Chacko, Z. and Luty, Markus A. and Ponton, Eduardo},
	Doi = {10.1088/1126-6708/2000/07/036},
	Eprint = {hep-ph/9909248},
	Journal = {JHEP},
	Pages = {036},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-00-009},
	Slaccitation = {%%CITATION = HEP-PH/9909248;%%},
	Title = {{Massive higher dimensional gauge fields as messengers of supersymmetry breaking}},
	Volume = {07},
	Year = {2000},
	Bdsk-Url-1 = {https://doi.org/10.1088/1126-6708/2000/07/036}}
	
	@article{Agashe:2007zd,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Davoudiasl, Hooman and Perez, Gilad and Soni, Amarjit},
	Doi = {10.1103/PhysRevD.76.036006},
	Eprint = {hep-ph/0701186},
	Journal = {Phys. Rev.},
	Pages = {036006},
	Primaryclass = {hep-ph},
	Reportnumber = {SU-4252-843, BNL-HET-07-3, YITP-SB-07-02},
	Slaccitation = {%%CITATION = HEP-PH/0701186;%%},
	Title = {{Warped Gravitons at the LHC and Beyond}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.76.036006}}
}@article{Fabbrichesi:2020wbt,
    author = "Fabbrichesi, Marco and Gabrielli, Emidio and Lanfranchi, Gaia",
    title = "{The Dark Photon}",
    eprint = "2005.01515",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "5",
    year = "2020"
}

@article{Redi:2020ffc,
    author = "Redi, Michele and Tesi, Andrea and Tillim, Hannah",
    title = "{Gravitational Production of a Conformal Dark Sector}",
    eprint = "2011.10565",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "11",
    year = "2020"
}

@article{Hong:2022gzo,
    author = "Hong, Sungwoo and Kurup, Gowri and Perelstein, Maxim",
    title = "{Dark Matter from a Conformal Dark Sector}",
    eprint = "2207.10093",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "7",
    year = "2022"
}

@article{Hong:2019nwd,
    author = "Hong, Sungwoo and Kurup, Gowri and Perelstein, Maxim",
    title = "{Conformal Freeze-In of Dark Matter}",
    eprint = "1910.10160",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.101.095037",
    journal = "Phys. Rev. D",
    volume = "101",
    number = "9",
    pages = "095037",
    year = "2020"
}

@inproceedings{Csaki:2005vy,
    author = "Csaki, Csaba and Hubisz, Jay and Meade, Patrick",
    title = "{TASI lectures on electroweak symmetry breaking from extra dimensions}",
    booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics}: {Physics in D $\geqq$ 4}",
    eprint = "hep-ph/0510275",
    archivePrefix = "arXiv",
    pages = "703--776",
    month = "10",
    year = "2005"
}

@article{Zaffaroni:2000vh,
    author = "Zaffaroni, A.",
    title = "{Introduction to the AdS-CFT correspondence}",
    doi = "10.1088/0264-9381/17/17/306",
    journal = "Class. Quant. Grav.",
    volume = "17",
    pages = "3571--3597",
    year = "2000"
}

@misc{Kap:lecture,
      author         = "Kaplan, Jared",
      title          = "{Lectures on AdS/CFT from the Bottom Up}"
}

@article{Fichet:2022ixi,
    author = "Fichet, Sylvain and Megias, Eugenio and Quiros, Mariano",
    title = "{On Continuum Effective Field Theories and Gravity}",
    eprint = "2208.12273",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "8",
    year = "2022"
}

@misc{WIP,
    author = "Fichet, Sylvain and Megias, Eugenio and Quiros, Mariano",
    title = "{Dark Matter from a Bulk Black Hole}",
    eprint = "To\,appear",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    year = "2022"
}




@article{Grzadkowski:2008xi,
    author = "Grzadkowski, Bohdan and Wudka, Jose",
    title = "{Cosmology with unparticles}",
    eprint = "0809.0977",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IFT-08-10, UCRHEP-T455",
    doi = "10.1103/PhysRevD.80.103518",
    journal = "Phys. Rev. D",
    volume = "80",
    pages = "103518",
    year = "2009"
}

@article{Artymowski:2019cdg,
    author = "Artymowski, Michal and Ben-Dayan, Ido and Kumar, Utkarsh",
    title = "{Banks-Zaks Cosmology, Inflation, and the Big Bang Singularity}",
    eprint = "1912.10532",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1088/1475-7516/2020/05/015",
    journal = "JCAP",
    volume = "05",
    pages = "015",
    year = "2020"
}

@article{Artymowski:2021fkw,
    author = "Artymowski, Micha\l{} and Ben-Dayan, Ido and Kumar, Utkarsh",
    title = "{More on Emergent Dark Energy from Unparticles}",
    eprint = "2111.09946",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "11",
    year = "2021"
}

@article{vonHarling:2008vwq,
    author = "von Harling, Benedict and Hebecker, Arthur",
    title = "{Sequestered Dark Matter}",
    eprint = "0801.4015",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "HD-THEP-08-07",
    doi = "10.1088/1126-6708/2008/05/031",
    journal = "JHEP",
    volume = "05",
    pages = "031",
    year = "2008"
}

@article{Csaki:2022lnq,
    author = "Csaki, Csaba and Ismail, Ameen and Lee, Seung J.",
    title = "{The Continuum Dark Matter Zoo}",
    eprint = "2210.16326",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "10",
    year = "2022"
}

@ARTICLE{Dymarsky,
       author = {{Dymarsky}, Anatoly and {Farnsworth}, Kara and {Komargodski}, Zohar and {Luty}, Markus A. and {Prilepina}, Valentina},
        title = "{Scale Invariance, Conformality, and Generalized Free Fields}",
      journal = {arXiv e-prints},
     keywords = {High Energy Physics - Theory},
         year = 2014,
        month = feb,
          eid = {arXiv:1402.6322},
        pages = {arXiv:1402.6322},
archivePrefix = {arXiv},
       eprint = {1402.6322},
 primaryClass = {hep-th},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014arXiv1402.6322D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{OConnell:1995nse,
    author = "O'Connell, Heath Bland and Pearce, B. C. and Thomas, Anthony William and Williams, Anthony Gordon",
    title = "{$\rho - \omega$ mixing, vector meson dominance and the pion form-factor}",
    eprint = "hep-ph/9501251",
    archivePrefix = "arXiv",
    reportNumber = "ADP-95-1-T-168",
    doi = "10.1016/S0146-6410(97)00044-6",
    journal = "Prog. Part. Nucl. Phys.",
    volume = "39",
    pages = "201--252",
    year = "1997"
}

@article{Strakovsky:2021vyk,
    author = "Strakovsky, Igor I. and Briscoe, William J. and Pentchev, Lubomir and Schmidt, Axel",
    title = "{Threshold Upsilon-meson photoproduction at the EIC and EicC}",
    eprint = "2108.02871",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.104.074028",
    journal = "Phys. Rev. D",
    volume = "104",
    number = "7",
    pages = "074028",
    year = "2021"
}

@article{ParticleDataGroup:2020ssz,
    author = "Zyla, P. A. and others",
    collaboration = "Particle Data Group",
    title = "{Review of Particle Physics}",
    doi = "10.1093/ptep/ptaa104",
    journal = "PTEP",
    volume = "2020",
    number = "8",
    pages = "083C01",
    year = "2020"
}

@article{Fradette:2014sza,
    author = "Fradette, Anthony and Pospelov, Maxim and Pradler, Josef and Ritz, Adam",
    title = "{Cosmological Constraints on Very Dark Photons}",
    eprint = "1407.0993",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.90.035022",
    journal = "Phys. Rev. D",
    volume = "90",
    number = "3",
    pages = "035022",
    year = "2014"
}

@article{Callan:1969sn,
    author = "Callan, Jr., Curtis G. and Coleman, Sidney R. and Wess, J. and Zumino, Bruno",
    title = "{Structure of Phenomenological Lagrangians. 2.}",
    doi = "10.1103/PhysRev.177.2247",
    journal = "Phys. Rev.",
    volume = "177",
    pages = "2247--2250",
    year = "1969"
}

@article{Coleman:1969sm,
    author = "Coleman, Sidney R. and Wess, J. and Zumino, Bruno",
    title = "{Structure of Phenomenological Lagrangians. 1.}",
    doi = "10.1103/PhysRev.177.2239",
    journal = "Phys. Rev.",
    volume = "177",
    pages = "2239--2247",
    year = "1969"
}

@article{Arkani-Hamed:2001nha,
    author = "Arkani-Hamed, Nima and Cohen, Andrew G. and Georgi, Howard",
    title = "{Electroweak Symmetry Breaking from Dimensional Deconstruction}",
    eprint = "hep-ph/0105239",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-01-A024, BUHEP-01-06, UCB-PTH-01-15",
    doi = "10.1016/S0370-2693(01)00741-9",
    journal = "Phys. Lett. B",
    volume = "513",
    pages = "232--240",
    year = "2001"
}

@article{Cheng:2001vd,
    author = "Cheng, Hsin-Chia and Hill, Christopher T. and Pokorski, Stefan and Wang, Jing",
    title = "{The Standard Model in the Latticized Bulk}",
    eprint = "hep-th/0104179",
    archivePrefix = "arXiv",
    reportNumber = "FERMILAB-PUB-01-053-T",
    doi = "10.1103/PhysRevD.64.065007",
    journal = "Phys. Rev. D",
    volume = "64",
    pages = "065007",
    year = "2001"
}

@article{Meltzer:2020qbr,
    author = "Meltzer, David and Sivaramakrishnan, Allic",
    title = "{CFT unitarity and the AdS Cutkosky rules}",
    eprint = "2008.11730",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "CALT-TH-2020-032",
    doi = "10.1007/JHEP11(2020)073",
    journal = "JHEP",
    volume = "11",
    pages = "073",
    year = "2020"
}

@article{Manohar:1983md,
    author = "Manohar, Aneesh and Georgi, Howard",
    title = "{Chiral Quarks and the Nonrelativistic Quark Model}",
    reportNumber = "HUTP-83/A042a",
    doi = "10.1016/0550-3213(84)90231-1",
    journal = "Nucl. Phys. B",
    volume = "234",
    pages = "189--212",
    year = "1984"
}

@article{Georgi:1986kr,
    author = "Georgi, Howard and Randall, Lisa",
    title = "{Flavor Conserving CP Violation in Invisible Axion Models}",
    reportNumber = "HUTP-86/A025",
    doi = "10.1016/0550-3213(86)90022-2",
    journal = "Nucl. Phys. B",
    volume = "276",
    pages = "241--252",
    year = "1986"
}

@article{Vassilevich:1997iz,
    author = "Vassilevich, Dmitri V.",
    title = "{The Faddeev-Popov Trick in the Presence of Boundaries}",
    eprint = "hep-th/9709182",
    archivePrefix = "arXiv",
    doi = "10.1016/S0370-2693(98)00008-2",
    journal = "Phys. Lett. B",
    volume = "421",
    pages = "93--98",
    year = "1998"
}

@article{Witten:2018lgb,
    author = "Witten, Edward",
    title = "{A Note on Boundary Conditions in Euclidean Gravity}",
    eprint = "1805.11559",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1142/S0129055X21400043",
    journal = "Rev. Math. Phys.",
    volume = "33",
    number = "10",
    pages = "2140004",
    year = "2021",
    note = "See Section~2.3."
}

@article{Vassilevich:1994cz,
    author = "Vassilevich, Dmitri V.",
    title = "{Qed on Curved Background and on Manifolds with Boundaries: Unitarity Versus Covariance}",
    eprint = "gr-qc/9411036",
    archivePrefix = "arXiv",
    reportNumber = "IC-94-359",
    doi = "10.1103/PhysRevD.52.999",
    journal = "Phys. Rev. D",
    volume = "52",
    pages = "999--1010",
    year = "1995"
}

@inproceedings{Barvinsky:2005qi,
    author = "Barvinsky, A. O.",
    title = "{The Gospel According to Dewitt Revisited: Quantum Effective Action in Braneworld Models}",
    booktitle = "{International Conference on Theoretical Physics Dedicated to the 70 Year Anniversary of the Tamm Theory Department}",
    eprint = "hep-th/0504205",
    archivePrefix = "arXiv",
    month = "4",
    year = "2005"
}

@article{Gomes:2019xhu,
    author = "Gomes, Henrique",
    title = "{Gauging the Boundary in Field-Space}",
    eprint = "1902.09258",
    archivePrefix = "arXiv",
    primaryClass = "physics.hist-ph",
    doi = "10.1016/j.shpsb.2019.04.002",
    journal = "Stud. Hist. Phil. Sci. B",
    volume = "67",
    pages = "89--110",
    year = "2019"
}

@article{Cheng:2023bcv,
    author = "Cheng, Peng",
    title = "{Gauge Theories with Non-Trivial Boundary Conditions I: Would-Be Gauge Degrees of Freedom}",
    eprint = "2302.03233",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    month = "2",
    year = "2023"
}

@article{Turok:1995ai,
    author = "Turok, Neil",
    title = "{Almost Goldstone Bosons from Extra Dimensional Gauge Theories}",
    eprint = "hep-ph/9511238",
    archivePrefix = "arXiv",
    reportNumber = "PUPT-1575-REV, PUPT-95-1575-REV, PUPT-95-1575",
    doi = "10.1103/PhysRevLett.76.1015",
    journal = "Phys. Rev. Lett.",
    volume = "76",
    pages = "1015--1018",
    year = "1996"
}

@article{Chivukula:2001esy,
    author = "Chivukula, R. Sekhar and Dicus, Duane A. and He, Hong-Jian",
    title = "{Unitarity of Compactified Five-Dimensional Yang-Mills Theory}",
    eprint = "hep-ph/0111016",
    archivePrefix = "arXiv",
    reportNumber = "BUHEP-01-27, UTHEP-01-25",
    doi = "10.1016/S0370-2693(01)01435-6",
    journal = "Phys. Lett. B",
    volume = "525",
    pages = "175--182",
    year = "2002"
}

@article{Randall:1999ee,
    author = "Randall, Lisa and Sundrum, Raman",
    title = "{A Large Mass Hierarchy from a Small Extra Dimension}",
    eprint = "hep-ph/9905221",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2860, PUPT-1860, BUHEP-99-9",
    doi = "10.1103/PhysRevLett.83.3370",
    journal = "Phys. Rev. Lett.",
    volume = "83",
    pages = "3370--3373",
    year = "1999"
}

Refs holographic superconductors



@article{Gubser:2008px,
    author = "Gubser, Steven S.",
    title = "{Breaking an Abelian gauge symmetry near a black hole horizon}",
    eprint = "0801.2977",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "PUPT-2255",
    doi = "10.1103/PhysRevD.78.065034",
    journal = "Phys. Rev. D",
    volume = "78",
    pages = "065034",
    year = "2008"
}

@article{Salvio:2012at,
    author = "Salvio, Alberto",
    title = "{Holographic Superfluids and Superconductors in Dilaton-Gravity}",
    eprint = "1207.3800",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP09(2012)134",
    journal = "JHEP",
    volume = "09",
    pages = "134",
    year = "2012"
}

@article{Horowitz:2013jaa,
    author = "Horowitz, Gary T. and Santos, Jorge E.",
    title = "{General Relativity and the Cuprates}",
    eprint = "1302.6586",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP06(2013)087",
    journal = "JHEP",
    volume = "06",
    pages = "087",
    year = "2013"
}

@article{Hartnoll:2016apf,
    author = "Hartnoll, Sean A. and Lucas, Andrew and Sachdev, Subir",
    title = "{Holographic quantum matter}",
    eprint = "1612.07324",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    month = "12",
    year = "2016"
}

@article{DeWolfe:2018dkl,
    author = "DeWolfe, Oliver",
    title = "{TASI Lectures on Applications of Gauge/Gravity Duality}",
    eprint = "1802.08267",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "COLO-HEP-596",
    doi = "10.22323/1.305.0014",
    journal = "PoS",
    volume = "TASI2017",
    pages = "014",
    year = "2018"
}

@article{Chaffey:2023xmz,
    author = "Chaffey, Ian and Fichet, Sylvain and Tanedo, Philip",
    title = "{Holography of Broken U(1) Symmetry}",
    eprint = "2309.00040",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "UCR-TR-2023-FLIP-IG-11, CETUP-2023-004",
    month = "8",
    year = "2023"
}

@article{Nakayama:2013ssa,
    author = "Nakayama, Yu",
    title = "{Vector Beta function}",
    eprint = "1310.0574",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "IPMU13-0186",
    doi = "10.1142/S0217751X13501662",
    journal = "Int. J. Mod. Phys. A",
    volume = "28",
    pages = "1350166",
    year = "2013"
}

@article{Papadimitriou:2007sj,
    author = "Papadimitriou, Ioannis",
    title = "{Multi-Trace Deformations in AdS/CFT: Exploring the Vacuum Structure of the Deformed CFT}",
    eprint = "hep-th/0703152",
    archivePrefix = "arXiv",
    reportNumber = "DESY-06-218, ZMP-HH-06-17",
    doi = "10.1088/1126-6708/2007/05/075",
    journal = "JHEP",
    volume = "05",
    pages = "075",
    year = "2007"
}

@article{Megias:2020vek,
    author = "Megias, Eugenio and Nardini, Germano and Quiros, Mariano",
    title = "{Gravitational Imprints from Heavy Kaluza-Klein Resonances}",
    eprint = "2005.04127",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.102.055004",
    journal = "Phys. Rev. D",
    volume = "102",
    number = "5",
    pages = "055004",
    year = "2020"
}

@article{Fichet:2023xbu,
    author = "Fichet, Sylvain and Megias, Eugenio and Quiros, Mariano",
    title = "{Holography of Linear Dilaton Spacetimes from the Bottom Up}",
    eprint = "2309.02489",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    month = "9",
    year = "2023"
}
